Synthesizing Adversarial Visual Scenarios for Model-Based Robotic Control

Today's robots often interface with data-driven perception and planning models with classical model-predictive controllers (MPC). Often, such learned perception/planning models produce erroneous waypoint predictions on out-of-distribution (OoD) or even adversarial visual inputs, which increase control costs. However, today's methods to train robust perception models are largely task-agnostic - they augment a dataset using random image transformations or adversarial examples targeted at the vision model in isolation. As such, they often introduce pixel perturbations that are ultimately benign for control. In contrast to prior work that synthesizes adversarial examples for single-step vision tasks, our key contribution is to synthesize adversarial scenarios tailored to multi-step, model-based control. To do so, we use differentiable MPC methods to calculate the sensitivity of a model-based controller to errors in state estimation. We show that re-training vision models on these adversarial datasets improves control performance on OoD test scenarios by up to 36.2% compared to standard task-agnostic data augmentation. We demonstrate our method on examples of robotic navigation, manipulation in RoboSuite, and control of an autonomous air vehicle.

==> NOTES.txt <==
abstract
    - emphasize realism of adv images
    - generative modeling
    - emphasize task-agnostic data augmentation today in robotics
    - task-driven
    - BETTER PITCH THAN PURELY ADVERSARIAL


intro:
    1. add citations
    2. make related work more simple
    3. describe how synthesized examples are realistic
    4. we compare realistic on the latent space of generative model of the scene

https://arxiv.org/abs/2107.04487 [DONE]

https://arxiv.org/abs/2105.12189 [DONE]

https://arxiv.org/pdf/2107.06353.pdf

https://arxiv.org/abs/1805.12018 [DONE]

https://arxiv.org/abs/2107.11667 [DONE]

domain randomization

https://ieeexplore.ieee.org/document/8793740 [DONE]

https://arxiv.org/abs/2102.01862 [DONE]

https://www.nature.com/articles/s41467-021-21007-8

https://ieeexplore.ieee.org/document/8388338

https://arxiv.org/abs/1902.05396

https://scholar.google.com/citations?view_op=view_citation&hl=en&user=jyxO2akAAAAJ&cstart=20&pagesize=80&sortby=pubdate&citation_for_view=jyxO2akAAAAJ:-95Q15plzcUC

advsim cvpr 2021
https://openaccess.thecvf.com/content/CVPR2021/papers/Wang_AdvSim_Generating_Safety-Critical_Scenarios_for_Self-Driving_Vehicles_CVPR_2021_paper.pdf





Section 2
    - first show pipeline diagram, say these are the steps

SYSTEM ARCHITECTURE
- sensory input s
    - perception input/scene
    - nature or simulation

- perception model $f_\mathrm{perception}$
    - z_t = \fperception(s_t; \theta_perception)

- planning
    - w_H = $f_{\mathrm{plan}}$ (z_t, w_p; \theta_plan)$

- u_t:t+H, x_t:t+H, J = f_{control}(x_t, w_H; \theta_{control})

- maybe drop t or not

- scenario generator
    - s_t = f_{render}(\zeta_t; \theta_{render})
    - this comes from simulation

- adversary
    - zeta^{\mathrm{adv}}_t = f_{adversary}(\zeta_t ; \theta_adv)

- problem statement
    - find theta_adv zeta^{mathrm{adv}} that increases J but makes s^adv and s original similar

Sect 3 Our Approach/Solution

DATA NOTATION
    - subscript = what class of data
    - super = train/test or condition for X-PLANE
    - D_{orig}^{train/test}

SCHEMES:
    - Original
        - trained on D_{orig}^{train} ONLY
    - Task-Driven
        - D_{orig}^{train} UNION D_{adv}^{train}
    - Data Added
        - trained on D_{orig}^{train} + extra training data, call it D_{orig}^{val}
    - Data Augmentation
        - D_{orig}^{train} UNION D_{Aug}^{train}

ALGO 1:
    - INPUTS:
        D_orig^{train}, test

    - OUTPUTS:
        D_{adv}^{train}, D_{adv}^{test}

EVALUATION
    - commonalities between 2 tasks
    - go through system architectures blocks

    - just tell me what are the (x,y) pairs for each dataset
    - what are the architectures of each block
    - what is the task goal



==> TODO_deadline.txt <==
1. Add a itemized list of how to use this method for any robotic setup for someone easily follow and recreate.
2. 


==> paper_novelties.txt <==
1. per datapoint adversary (tailored)
2. compute similarity in latent space, mixes well with differentiable renderers
3. differentiable MPC
4. visualize latent space of re-trained points and show that task-driven data augmentation
    adds data points closer to OoD scenarios, which explains our results


